Explaining the UV to X-ray correlation in AGN within the framework of X-ray illumination of accretion discs

It is established that the ultraviolet (UV) and X-ray emissions in active galactic nuclei (AGN) are tightly correlated. This correlation is observed both in low- and high-redshift sources. In particular, observations of large samples of quasars revealed the presence of a non-linear correlation between UV and X-rays. The physical origin of this correlation is poorly understood. In this work, we explore this observed correlation in the framework of the X-ray illumination of the accretion disc by a central source. We have shown in previous works that this model successfully explains the continuum UV/optical time delays, variability, and the broadband spectral energy distribution in AGN. We use this model to produce $150,000$ model SEDs assuming a uniform distribution of model parameters. We compute the corresponding UV ($ 2500~\r{A} $) and X-ray (2 keV) monochromatic luminosities and select only the model data points that agree with the observed UV-to-X-ray correlation. Our results show that the X-ray illumination of accretion disc model can reproduce the observed correlation for a subset of model configurations with a non-uniform distribution of black hole mass ($M_{\rm BH}$), accretion rate ($\dot{m}/\dot{m}_{\rm Edd}$), and power transferred from the accretion disc to the corona ($L_{\rm transf}/L_{\rm disc}$). In addition, our results reveal the presence of a correlation between $M_{\rm BH}$ and $\dot{m}/\dot{m}_{\rm Edd}$, and between $\dot{m}/\dot{m}_{\rm Edd}$ and $L_{\rm transf}/L_{\rm disc}$, to explain the observed X-ray-UV correlation. We also present evidence based on observed luminosities supporting our findings. We finally discuss the implications of our results.

==> appendix.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{table*}
 \caption{Best-fit results obtained by fitting a polynomial to the various combination of parameters.}
    \label{tab:polyfit}
    \centering
    \begin{tabular}{lllllll}
    \hline \hline
        $\langle x \rangle$ & $\langle y \rangle$& $a_0$ & $a_1$ & $a_2$ & $a_3$ & $a_4$  \\ \hline
        $\log M_{\rm BH}/M_\odot - 8$ & $\log L_{2-10}/\rm erg\,s^{-1}$ & 43.57 & 0.67 & $-$ & $-$ \\
        $ \log M_{\rm BH}/M_\odot - 8$ & $\log L_{\rm bol}/\rm erg\,s^{-1}$ & 45.05 & 0.76 & $-$ & $-$ \\
        $\log L_{2-10}/\rm erg\,s^{-1} - 43.5$ & $\log k_{2-10}$ & 1.43 & 0.11 & 0.02 & 0.007 & $-$ \\
        $\log L_{\rm bol}/\rm erg\,s^{-1} - 46$ & $\log k_{2-10}$ & 1.59 & 0.17 & 0.02 & 0.003 & $-$ \\
        $\log \lambda_{\rm Edd}$ & $\log k_{2-10}$ & 1.64 & 0.35 & 0.17 & 0.03 & $-$ \\
        $\log L_{\rm bol}/\rm erg\,s^{-1} -46$ & $\log k_{\rm O}$ & 0.89 & $-0.20$ & 0.07 & 0.002 & $-0.002$ \\
        $\log \lambda_{\rm Edd}$ & $\log k_{\rm O}$ & 1.65 & 0.36 & %$-0.11$ & $-0.04$ & $-$ \\
        $ \log M_{\rm BH}/M_\odot - 8$ & $\log k_{2-10}$ & 1.43 & 0.03 & 0.02 & 0.01 & $-$ \\
        $\log M_{\rm BH}/M_\odot - 8$ & $\log k_{\rm O}$ & 1.15 & $-0.38$ & 0.03 & 0.008 & $-$ \\ \hline
    \end{tabular}
\end{table*}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\appendix
\section{Figures}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{figure*}
\centering
\includegraphics[width=0.99\linewidth]{k210_kopt_Lbol_LEdd_logMass_cbar.jpg}\\

\caption{Bolometric correction in the $2-10\,\rm keV$ range and the $B$-band (top and bottom, respectively) as a function of the bolometric luminosity (left) and the Eddington ratio (right) for all the selected subset shown as blue points. The red circles correspond to the average quantities binned along the $x-$axis. The error bars correspond to the scatter along the $y$-axis.  The blue solid lines correspond to the best-fit polynomials. Black and cyan lines show to the best-fitting relations obtained by \cite{Lusso12} and \cite{Duras20}, respectively. The color map corresponds to $\log \mbh$.}
\label{fig:k210-kopt-lbol-logMass}
\end{figure*}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure*}
\centering
\includegraphics[width=0.99\linewidth]{k210_kopt_Lbol_LEdd_mdot_cbar.jpg}\\

\caption{Same as Fig.\,\ref{fig:k210-kopt-lbol-logMass} but with the color map corresponding to $\log \mdot$.}
\label{fig:k210-kopt-lbol-logmdot}
\end{figure*}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure*}
\centering
\includegraphics[width=0.99\linewidth]{k210_kopt_Lbol_LEdd_Ltransf_cbar.jpg}

\caption{Same as Fig.\,\ref{fig:k210-kopt-lbol-logMass} but with the color map corresponding to \ltransf.}
\label{fig:k210-kopt-lbol-ltransf}
\end{figure*}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{figure*}
\centering
\includegraphics[width=0.99\linewidth]{k210_kopt_Lbol_LEdd_cosi_cbar.jpg}

\caption{Same as Fig.\,\ref{fig:k210-kopt-lbol-logMass} but with the color map corresponding to $\cos i$.}
\label{fig:k210-kopt-lbol-cosi}
\end{figure*}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{figure*}
\centering
\includegraphics[width=0.99\linewidth]{k210_kopt_Lbol_LEdd_fcol_cbar.jpg}

\caption{Same as Fig.\,\ref{fig:k210-kopt-lbol-logMass} but with the color map corresponding to \fcol.}
\label{fig:k210-kopt-lbol-fcol}
\end{figure*}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{figure*}
\centering
\includegraphics[width=0.99\linewidth]{k210_kopt_Lbol_LEdd_spin_cbar.jpg}

\caption{Same as Fig.\,\ref{fig:k210-kopt-lbol-logMass} but with the color map corresponding to $a^\ast$.}
\label{fig:k210-kopt-lbol-spin}
\end{figure*}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{figure*}
\centering
\includegraphics[width=0.99\linewidth]{k210_kopt_Lbol_LEdd_height_cbar.jpg}

\caption{Same as Fig.\,\ref{fig:k210-kopt-lbol-logMass} but with the color map corresponding to $h$.}
\label{fig:k210-kopt-lbol-height}
\end{figure*}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{figure*}
\centering
\includegraphics[width=0.99\linewidth]{k210_kopt_Lbol_LEdd_Gamma_cbar.jpg}

\caption{Same as Fig.\,\ref{fig:k210-kopt-lbol-logMass} but with the color map corresponding to $\Gamma$.}
\label{fig:k210-kopt-lbol-gamma}
\end{figure*}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{figure*}
\centering
\includegraphics[width=0.99\linewidth]{k210_kopt_Lbol_LEdd_Ecut_cbar.jpg}

\caption{Same as Fig.\,\ref{fig:k210-kopt-lbol-logMass} but with the color map corresponding to $Ecut$.}
\label{fig:k210-kopt-lbol-ecut}
\end{figure*}


\section{Tables}
\clearpage
\onecolumn

\begin{longtable}{cccc}
\caption{\label{table:binnedpar} Binned data for different combinations of model parameters.}\\

\hline \hline
\endfirsthead
\caption{continued.}\\
\hline
\endhead
\hline
\endfoot
\multicolumn{4}{c}{$x =$  $\rm \log M_{\rm BH}/M_\odot$, $y=$  $\rm \log \dot{m}/\dot{m}_{\rm Edd}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
5.25 & -0.51  (-0.49) & 0.58 & 2753 \\
5.75 & -0.55  (-0.53) & 0.62 & 2834 \\
6.25 & -0.60  (-0.58) & 0.64 & 3000 \\
6.76 & -0.65  (-0.65) & 0.67 & 3220 \\
7.26 & -0.76  (-0.75) & 0.70 & 3524 \\
7.76 & -0.90  (-0.90) & 0.74 & 3724 \\
8.26 & -1.07  (-1.05) & 0.81 & 3908 \\
8.75 & -1.29  (-1.29) & 0.86 & 4278 \\
9.25 & -1.47  (-1.51) & 0.86 & 4203 \\
9.74 & -1.59  (-1.66) & 0.88 & 3883 \\
10.24 & -1.67  (-1.78) & 0.87 & 3016 \\
10.73 & -1.62  (-1.72) & 0.89 & 2234 \\ \hline


\multicolumn{4}{c}{$x =$  $\rm \log M_{\rm BH}/M_\odot$, $y=$  $\log \lambda_{\rm Edd}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
5.25 & -0.50  (-0.47) & 0.64 & 2753 \\
5.75 & -0.56  (-0.53) & 0.68 & 2834 \\
6.25 & -0.60  (-0.58) & 0.69 & 3000 \\
6.76 & -0.64  (-0.63) & 0.72 & 3220 \\
7.26 & -0.76  (-0.73) & 0.76 & 3524 \\
7.76 & -0.90  (-0.87) & 0.80 & 3724 \\
8.26 & -1.06  (-1.04) & 0.86 & 3908 \\
8.75 & -1.28  (-1.28) & 0.89 & 4278 \\
9.25 & -1.46  (-1.52) & 0.89 & 4203 \\
9.74 & -1.58  (-1.65) & 0.91 & 3883 \\
10.24 & -1.65  (-1.76) & 0.90 & 3016 \\
10.73 & -1.60  (-1.69) & 0.91 & 2234 \\ \hline


\multicolumn{4}{c}{$x =$  $\rm \log \dot{m}/\dot{m}_{\rm Edd}$, $y=$  $L_{\rm transf}/L_{\rm disc}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
-2.81 & 0.55  (0.56) & 0.22 & 2050 \\
-2.44 & 0.54  (0.55) & 0.22 & 2569 \\
-2.07 & 0.54  (0.56) & 0.22 & 3390 \\
-1.70 & 0.53  (0.54) & 0.22 & 4521 \\
-1.33 & 0.52  (0.53) & 0.23 & 5599 \\
-0.96 & 0.48  (0.47) & 0.23 & 6320 \\
-0.60 & 0.44  (0.43) & 0.24 & 6006 \\
-0.23 & 0.38  (0.34) & 0.24 & 4923 \\
0.13 & 0.29  (0.23) & 0.22 & 3321 \\
0.50 & 0.20  (0.15) & 0.18 & 1878 \\ \hline


\multicolumn{4}{c}{$x =$  $\log \lambda_{\rm Edd}$, $y=$  $L_{\rm transf}/L_{\rm disc}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
-3.11 & 0.49  (0.47) & 0.22 & 396 \\
-2.79 & 0.54  (0.56) & 0.22 & 1796 \\
-2.44 & 0.54  (0.55) & 0.22 & 2659 \\
-2.07 & 0.53  (0.54) & 0.22 & 3478 \\
-1.70 & 0.52  (0.53) & 0.23 & 4475 \\
-1.33 & 0.51  (0.52) & 0.23 & 5292 \\
-0.96 & 0.48  (0.48) & 0.23 & 5993 \\
-0.60 & 0.45  (0.43) & 0.24 & 5756 \\
-0.23 & 0.39  (0.36) & 0.24 & 4923 \\
0.13 & 0.32  (0.27) & 0.23 & 3508 \\
0.49 & 0.24  (0.18) & 0.20 & 1934 \\
0.78 & 0.21  (0.16) & 0.17 & 367 \\ \hline


\multicolumn{4}{c}{$x =$  $\rm \log M_{\rm BH}/M_\odot$, $y=$  $L_{\rm transf}/L_{\rm disc}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
5.25 & 0.51  (0.52) & 0.23 & 2753 \\
5.75 & 0.49  (0.50) & 0.24 & 2834 \\
6.25 & 0.49  (0.50) & 0.24 & 3000 \\
6.76 & 0.49  (0.49) & 0.24 & 3220 \\
7.26 & 0.49  (0.50) & 0.25 & 3524 \\
7.76 & 0.49  (0.50) & 0.24 & 3724 \\
8.26 & 0.49  (0.50) & 0.25 & 3908 \\
8.75 & 0.49  (0.51) & 0.25 & 4278 \\
9.25 & 0.47  (0.47) & 0.24 & 4203 \\
9.74 & 0.42  (0.41) & 0.23 & 3883 \\
10.24 & 0.33  (0.30) & 0.20 & 3016 \\
10.73 & 0.23  (0.20) & 0.15 & 2234 \\ \hline


\multicolumn{4}{c}{$x =$  $\rm \log M_{\rm BH}/M_\odot$, $y=$  $\log L_{2-10}/\rm erg\,s^{-1}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
5.25 & 41.59  (41.60) & 0.55 & 2753 \\
5.75 & 41.98  (41.99) & 0.57 & 2834 \\
6.25 & 42.39  (42.41) & 0.58 & 3000 \\
6.76 & 42.82  (42.83) & 0.59 & 3220 \\
7.26 & 43.18  (43.20) & 0.61 & 3524 \\
7.76 & 43.52  (43.54) & 0.63 & 3724 \\
8.26 & 43.84  (43.86) & 0.68 & 3908 \\
8.75 & 44.10  (44.12) & 0.71 & 4278 \\
9.25 & 44.39  (44.37) & 0.72 & 4203 \\
9.74 & 44.68  (44.68) & 0.73 & 3883 \\
10.24 & 44.97  (44.94) & 0.74 & 3016 \\
10.73 & 45.34  (45.31) & 0.77 & 2234 \\ \hline


\multicolumn{4}{c}{$x =$  $\rm \log M_{\rm BH}/M_\odot$, $y=$  $\log L_{\rm bol}/\rm erg\,s^{-1}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
5.25 & 42.85  (42.88) & 0.65 & 2753 \\
5.75 & 43.30  (43.32) & 0.69 & 2834 \\
6.25 & 43.75  (43.77) & 0.71 & 3000 \\
6.76 & 44.21  (44.22) & 0.73 & 3220 \\
7.26 & 44.60  (44.62) & 0.77 & 3524 \\
7.76 & 44.96  (44.98) & 0.80 & 3724 \\
8.26 & 45.29  (45.31) & 0.85 & 3908 \\
8.75 & 45.58  (45.58) & 0.90 & 4278 \\
9.25 & 45.89  (45.83) & 0.89 & 4203 \\
9.74 & 46.27  (46.19) & 0.92 & 3883 \\
10.24 & 46.69  (46.59) & 0.91 & 3016 \\
10.73 & 47.23  (47.13) & 0.92 & 2234 \\ \hline


\multicolumn{4}{c}{$x =$  $\rm \log \dot{m}/\dot{m}_{\rm Edd}$, $y=$  $\log L_{2-10}/\rm erg\,s^{-1}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
-2.90 & 43.46  (43.52) & 0.58 & 1098 \\
-2.70 & 43.62  (43.70) & 0.64 & 1136 \\
-2.50 & 43.69  (43.81) & 0.75 & 1333 \\
-2.30 & 43.71  (43.85) & 0.85 & 1535 \\
-2.10 & 43.73  (43.85) & 0.98 & 1802 \\
-1.90 & 43.70  (43.87) & 1.12 & 2108 \\
-1.70 & 43.59  (43.78) & 1.28 & 2452 \\
-1.50 & 43.55  (43.70) & 1.34 & 2786 \\
-1.30 & 43.50  (43.61) & 1.39 & 3052 \\
-1.10 & 43.50  (43.55) & 1.39 & 3348 \\
-0.90 & 43.49  (43.47) & 1.38 & 3464 \\
-0.70 & 43.53  (43.50) & 1.37 & 3229 \\
-0.50 & 43.55  (43.48) & 1.32 & 3260 \\
-0.30 & 43.60  (43.47) & 1.31 & 2844 \\
-0.10 & 43.71  (43.61) & 1.28 & 2377 \\
0.09 & 43.76  (43.63) & 1.30 & 1884 \\
0.30 & 43.92  (43.79) & 1.32 & 1449 \\
0.49 & 43.98  (43.77) & 1.26 & 1014 \\
0.65 & 44.06  (43.92) & 1.28 & 406 \\ \hline


\multicolumn{4}{c}{$x =$  $\rm \log \dot{m}/\dot{m}_{\rm Edd}$, $y=$  $\log L_{\rm bol}/\rm erg\,s^{-1}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
-2.90 & 44.87  (44.93) & 0.76 & 1098 \\
-2.70 & 45.03  (45.08) & 0.82 & 1136 \\
-2.50 & 45.10  (45.19) & 0.94 & 1333 \\
-2.30 & 45.09  (45.21) & 1.04 & 1535 \\
-2.10 & 45.11  (45.21) & 1.16 & 1802 \\
-1.90 & 45.08  (45.25) & 1.30 & 2108 \\
-1.70 & 44.97  (45.15) & 1.47 & 2452 \\
-1.50 & 44.92  (45.09) & 1.51 & 2786 \\
-1.30 & 44.88  (44.95) & 1.57 & 3052 \\
-1.10 & 44.91  (44.93) & 1.56 & 3348 \\
-0.90 & 44.92  (44.90) & 1.56 & 3464 \\
-0.70 & 44.98  (44.90) & 1.56 & 3229 \\
-0.50 & 45.05  (44.95) & 1.51 & 3260 \\
-0.30 & 45.14  (45.01) & 1.51 & 2844 \\
-0.10 & 45.34  (45.18) & 1.49 & 2377 \\
0.09 & 45.46  (45.24) & 1.51 & 1884 \\
0.30 & 45.72  (45.48) & 1.54 & 1449 \\
0.49 & 45.88  (45.63) & 1.47 & 1014 \\
0.65 & 46.05  (45.88) & 1.46 & 406 \\ \hline


\multicolumn{4}{c}{$x =$  $L_{\rm transf}/L_{\rm disc}$, $y=$  $\log L_{2-10}/\rm erg\,s^{-1}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
0.04 & 44.54  (44.81) & 1.42 & 1194 \\
0.09 & 44.27  (44.36) & 1.34 & 2101 \\
0.14 & 44.09  (44.22) & 1.34 & 2354 \\
0.18 & 43.98  (44.08) & 1.27 & 2451 \\
0.24 & 43.91  (44.04) & 1.28 & 2569 \\
0.28 & 43.83  (43.91) & 1.26 & 2572 \\
0.33 & 43.72  (43.82) & 1.22 & 2614 \\
0.38 & 43.63  (43.70) & 1.23 & 2571 \\
0.43 & 43.57  (43.63) & 1.22 & 2436 \\
0.48 & 43.54  (43.63) & 1.19 & 2444 \\
0.53 & 43.43  (43.50) & 1.16 & 2356 \\
0.58 & 43.37  (43.42) & 1.16 & 2270 \\
0.63 & 43.35  (43.39) & 1.11 & 2288 \\
0.69 & 43.31  (43.38) & 1.12 & 2254 \\
0.74 & 43.24  (43.30) & 1.11 & 2175 \\
0.79 & 43.21  (43.24) & 1.10 & 2158 \\
0.83 & 43.15  (43.17) & 1.07 & 2110 \\
0.88 & 43.10  (43.11) & 1.05 & 1660 \\ \hline


\multicolumn{4}{c}{$x =$  $L_{\rm transf}/L_{\rm disc}$, $y=$  $\log L_{\rm bol}/\rm erg\,s^{-1}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
0.04 & 46.91  (47.15) & 1.54 & 1194 \\
0.09 & 46.33  (46.45) & 1.45 & 2101 \\
0.14 & 45.97  (46.11) & 1.45 & 2354 \\
0.18 & 45.73  (45.85) & 1.37 & 2451 \\
0.24 & 45.57  (45.72) & 1.39 & 2569 \\
0.28 & 45.41  (45.50) & 1.36 & 2572 \\
0.33 & 45.24  (45.38) & 1.32 & 2614 \\
0.38 & 45.09  (45.18) & 1.34 & 2571 \\
0.43 & 45.00  (45.09) & 1.32 & 2436 \\
0.48 & 44.91  (45.01) & 1.29 & 2444 \\
0.53 & 44.76  (44.86) & 1.26 & 2356 \\
0.58 & 44.66  (44.73) & 1.26 & 2270 \\
0.63 & 44.61  (44.68) & 1.20 & 2288 \\
0.69 & 44.55  (44.63) & 1.21 & 2254 \\
0.74 & 44.44  (44.51) & 1.20 & 2175 \\
0.79 & 44.40  (44.45) & 1.19 & 2158 \\
0.83 & 44.31  (44.36) & 1.15 & 2110 \\
0.88 & 44.23  (44.26) & 1.14 & 1660 \\ \hline


\multicolumn{4}{c}{$x =$  $\log L_{2-10}/\rm erg\,s^{-1}$, $y=$  $\log k_{2-10}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
40.58 & 1.11  (1.06) & 0.25 & 216 \\
41.05 & 1.18  (1.13) & 0.25 & 936 \\
41.52 & 1.25  (1.20) & 0.28 & 2035 \\
42.02 & 1.30  (1.25) & 0.28 & 3242 \\
42.51 & 1.33  (1.28) & 0.28 & 4124 \\
43.01 & 1.38  (1.33) & 0.27 & 5052 \\
43.51 & 1.44  (1.40) & 0.28 & 5815 \\
44.00 & 1.50  (1.46) & 0.30 & 5985 \\
44.49 & 1.57  (1.52) & 0.31 & 5244 \\
44.99 & 1.64  (1.58) & 0.32 & 3925 \\
45.47 & 1.76  (1.70) & 0.32 & 2356 \\
45.97 & 1.94  (1.87) & 0.33 & 1143 \\
46.46 & 2.13  (2.09) & 0.27 & 424 \\
46.92 & 2.29  (2.27) & 0.21 & 62 \\ \hline


\multicolumn{4}{c}{$x =$  $\log L_{\rm bol}/\rm erg\,s^{-1}$, $y=$  $\log k_{2-10}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
41.19 & 0.94 (0.96) & 0.09 & 32 \\
41.66 & 1.00 (0.99) & 0.11 & 227 \\
42.14 & 1.08 (1.06) & 0.14 & 775 \\
42.63 & 1.15 (1.13) & 0.18 & 1586 \\
43.13 & 1.23 (1.19) & 0.22 & 2546 \\
43.62 & 1.29 (1.24) & 0.24 & 3491 \\
44.11 & 1.33 (1.29) & 0.25 & 4245 \\
44.61 & 1.38 (1.34) & 0.24 & 4834 \\
45.11 & 1.44 (1.41) & 0.25 & 5262 \\
45.60 & 1.51 (1.47) & 0.26 & 5088 \\
46.10 & 1.59 (1.56) & 0.28 & 4453 \\
46.59 & 1.69 (1.64) & 0.28 & 3347 \\
47.08 & 1.81 (1.77) & 0.28 & 2149 \\
47.58 & 1.95 (1.90) & 0.28 & 1311 \\
48.08 & 2.11 (2.07) & 0.27 & 689 \\
48.57 & 2.27 (2.21) & 0.26 & 374 \\
49.04 & 2.45 (2.38) & 0.27 & 140 \\
49.48 & 2.55 (2.55) & 0.23 & 28 \\ \hline


\multicolumn{4}{c}{$x =$  $\log \lambda_{\rm Edd}$, $y=$  $\log k_{2-10}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
-3.12 & 1.27 (1.24) & 0.23 & 358 \\
-2.73 & 1.38 (1.34) & 0.28 & 2580 \\
-2.25 & 1.37 (1.34) & 0.28 & 4144 \\
-1.75 & 1.37 (1.33) & 0.28 & 5798 \\
-1.25 & 1.39 (1.35) & 0.29 & 7426 \\
-0.77 & 1.46 (1.41) & 0.31 & 8001 \\
-0.28 & 1.57 (1.51) & 0.35 & 6739 \\
0.21 & 1.73 (1.68) & 0.38 & 4214 \\
0.64 & 1.92 (1.87) & 0.39 & 1317 \\ \hline


\multicolumn{4}{c}{$x =$  $\log L_{\rm bol}/\rm erg\,s^{-1}$, $y=$  $\log k_{\rm O}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
41.19 & 2.07 (2.08) & 0.14 & 32 \\
41.66 & 2.04 (2.02) & 0.21 & 227 \\
42.14 & 1.99 (1.97) & 0.29 & 775 \\
42.63 & 1.96 (1.96) & 0.35 & 1586 \\
43.13 & 1.86 (1.89) & 0.44 & 2546 \\
43.62 & 1.72 (1.73) & 0.53 & 3491 \\
44.11 & 1.48 (1.48) & 0.56 & 4245 \\
44.61 & 1.25 (1.21) & 0.53 & 4834 \\
45.11 & 1.08 (1.00) & 0.50 & 5262 \\
45.60 & 0.96 (0.85) & 0.45 & 5088 \\
46.10 & 0.86 (0.75) & 0.41 & 4453 \\
46.59 & 0.79 (0.69) & 0.36 & 3347 \\
47.08 & 0.76 (0.66) & 0.34 & 2149 \\
47.58 & 0.74 (0.66) & 0.31 & 1311 \\
48.08 & 0.74 (0.70) & 0.26 & 689 \\
48.57 & 0.76 (0.74) & 0.23 & 374 \\
49.04 & 0.79 (0.78) & 0.18 & 140 \\
49.48 & 0.77 (0.68) & 0.19 & 28 \\ \hline


\multicolumn{4}{c}{$x =$  $\log \lambda_{\rm Edd}$, $y=$  $\log k_{\rm O}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
-3.12 & 0.63 (0.60) & 0.17 & 358 \\
-2.73 & 0.62 (0.56) & 0.20 & 2580 \\
-2.25 & 0.70 (0.58) & 0.34 & 4144 \\
-1.75 & 0.89 (0.74) & 0.46 & 5798 \\
-1.25 & 1.12 (1.02) & 0.52 & 7426 \\
-0.77 & 1.34 (1.31) & 0.53 & 8001 \\
-0.28 & 1.53 (1.53) & 0.53 & 6739 \\
0.21 & 1.72 (1.73) & 0.53 & 4214 \\
0.64 & 1.83 (1.86) & 0.53 & 1317 \\ \hline


\multicolumn{4}{c}{$x =$  $\rm \log M_{\rm BH}/M_\odot$, $y=$  $\log k_{2-10}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
5.25 & 1.26  (1.20) & 0.29 & 2753 \\
5.75 & 1.31  (1.27) & 0.28 & 2834 \\
6.25 & 1.36  (1.30) & 0.29 & 3000 \\
6.76 & 1.39  (1.35) & 0.30 & 3220 \\
7.26 & 1.42  (1.37) & 0.31 & 3524 \\
7.76 & 1.43  (1.38) & 0.31 & 3724 \\
8.26 & 1.46  (1.40) & 0.32 & 3908 \\
8.75 & 1.47  (1.41) & 0.32 & 4278 \\
9.25 & 1.51  (1.45) & 0.31 & 4203 \\
9.74 & 1.59  (1.53) & 0.33 & 3883 \\
10.24 & 1.72  (1.66) & 0.32 & 3016 \\
10.73 & 1.89  (1.87) & 0.33 & 2234 \\ \hline


\multicolumn{4}{c}{$x =$  $\rm \log M_{\rm BH}/M_\odot$, $y=$  $\log k_{\rm O}$}\\
$\langle x \rangle$ & $\langle y \rangle$ & $\sigma$ & $N$ \\ \hline
5.25 & 2.25  (2.24) & 0.29 & 2753 \\
5.75 & 2.05  (2.04) & 0.27 & 2834 \\
6.25 & 1.84  (1.83) & 0.28 & 3000 \\
6.76 & 1.65  (1.64) & 0.27 & 3220 \\
7.26 & 1.46  (1.44) & 0.27 & 3524 \\
7.76 & 1.25  (1.24) & 0.28 & 3724 \\
8.26 & 1.05  (1.03) & 0.27 & 3908 \\
8.75 & 0.88  (0.84) & 0.26 & 4278 \\
9.25 & 0.73  (0.68) & 0.22 & 4203 \\
9.74 & 0.63  (0.59) & 0.18 & 3883 \\
10.24 & 0.55  (0.51) & 0.16 & 3016 \\
10.73 & 0.51  (0.47) & 0.13 & 2234 \\ \hline

\end{longtable}

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

